Mode-Tensorized Canonical Polyadic Decomposition for MIMO Channel Denoising

This paper proposes a channel denoising method for Multiple-Input Multiple-Output (MIMO) systems based on Canonical Polyadic (CP) decomposition applied to a mode-factorized channel tensor. The proposed approach reshapes the original low-order channel tensor into a higher-order tensor by factorizing its modes into multiple virtual modes, thereby introducing additional dimensions. By exploiting the sparse MIMO channel structure and the far-field plane-wave model, mode tensorization enhances the separability of propagation paths and provides implicit denoising. Building on these properties, a mode-tensorized CP decomposition (MTCPD) algorithm is developed. In addition, a metric computed from the extracted factors enables adaptive effective-rank selection by retaining the components most relevant to system performance. Numerical results demonstrate more accurate channel denoising than conventional canonical polyadic decomposition, particularly at low signal-to-noise ratios.

==> Rec_err.dat <==
x y1 y2 y3 y4
-2.800000e+01 1.622011e+00 1.310936e+00 5.293326e+00 2.511882e+01
-2.600000e+01 1.385132e+00 1.172447e+00 4.241846e+00 1.995258e+01
-2.400000e+01 1.180355e+00 1.039285e+00 3.404387e+00 1.584890e+01
-2.200000e+01 9.960070e-01 9.072210e-01 2.721482e+00 1.258923e+01
-2.000000e+01 8.424681e-01 7.908798e-01 2.158719e+00 9.999981e+00
-1.800000e+01 7.510257e-01 6.913031e-01 1.704698e+00 7.943267e+00
-1.600000e+01 6.599266e-01 6.030880e-01 1.347733e+00 6.309561e+00
-1.400000e+01 5.774449e-01 5.261992e-01 1.080878e+00 5.011863e+00
-1.200000e+01 5.093290e-01 4.576813e-01 8.920534e-01 3.981064e+00
-1.000000e+01 4.427682e-01 4.001796e-01 8.246009e-01 3.162272e+00
-8.000000e+00 3.855862e-01 3.482148e-01 6.851219e-01 2.511882e+00
-6.000000e+00 3.354655e-01 3.035548e-01 6.068314e-01 1.995259e+00
-4.000000e+00 2.924110e-01 2.647995e-01 5.286757e-01 1.584890e+00
-2.000000e+00 2.536236e-01 2.310045e-01 4.555968e-01 1.258923e+00
0.000000e+00 2.195546e-01 2.018945e-01 3.805520e-01 9.999982e-01
2.000000e+00 1.903738e-01 1.774339e-01 3.309897e-01 7.943269e-01
4.000000e+00 1.648533e-01 1.585889e-01 2.800792e-01 6.309561e-01
6.000000e+00 1.464836e-01 1.449531e-01 2.367183e-01 5.011863e-01
8.000000e+00 1.360819e-01 1.363980e-01 2.016969e-01 3.981064e-01


==> SU_rate_rank_1.dat <==
x y1 y2 y3 y4
-2.800000e+01 3.758522e+00 4.392739e+00 4.061459e+00 4.044785e+00
-2.600000e+01 4.264338e+00 7.162298e+00 4.342437e+00 4.092903e+00
-2.400000e+01 6.112959e+00 8.507456e+00 4.929432e+00 4.177202e+00
-2.200000e+01 8.384503e+00 8.967017e+00 6.121707e+00 4.307765e+00
-2.000000e+01 9.011724e+00 9.224185e+00 7.405659e+00 4.493378e+00
-1.800000e+01 9.257338e+00 9.403730e+00 8.283026e+00 4.752404e+00
-1.600000e+01 9.442494e+00 9.540453e+00 8.781195e+00 5.109594e+00
-1.400000e+01 9.567562e+00 9.640337e+00 9.079406e+00 5.562533e+00
-1.200000e+01 9.659255e+00 9.712706e+00 9.257283e+00 6.095241e+00
-1.000000e+01 9.727420e+00 9.764854e+00 9.344651e+00 6.695069e+00
-8.000000e+00 9.776464e+00 9.803582e+00 9.486174e+00 7.319555e+00
-6.000000e+00 9.813129e+00 9.832954e+00 9.580191e+00 7.917047e+00
-4.000000e+00 9.840010e+00 9.854706e+00 9.659519e+00 8.435743e+00
-2.000000e+00 9.860600e+00 9.870602e+00 9.726303e+00 8.854799e+00
0.000000e+00 9.876634e+00 9.883236e+00 9.781212e+00 9.177633e+00
2.000000e+00 9.888676e+00 9.892549e+00 9.818134e+00 9.416327e+00
4.000000e+00 9.897008e+00 9.898373e+00 9.847020e+00 9.585249e+00
6.000000e+00 9.902147e+00 9.902152e+00 9.868415e+00 9.701625e+00
8.000000e+00 9.904451e+00 9.904226e+00 9.883693e+00 9.780107e+00


==> SU_rate_rank_2.dat <==
x y1 y2 y3 y4
-2.800000e+01 4.981409e+00 5.719838e+00 5.219637e+00 5.120146e+00
-2.600000e+01 5.684934e+00 8.167752e+00 5.610319e+00 5.182068e+00
-2.400000e+01 7.769729e+00 9.708460e+00 6.411000e+00 5.280245e+00
-2.200000e+01 9.445383e+00 1.139478e+01 7.799567e+00 5.432148e+00
-2.000000e+01 1.117838e+01 1.264104e+01 9.069675e+00 5.652325e+00
-1.800000e+01 1.259384e+01 1.345643e+01 1.024029e+01 5.972245e+00
-1.600000e+01 1.346979e+01 1.403945e+01 1.157273e+01 6.416131e+00
-1.400000e+01 1.409480e+01 1.445898e+01 1.258687e+01 7.001072e+00
-1.200000e+01 1.450051e+01 1.477202e+01 1.314833e+01 7.726853e+00
-1.000000e+01 1.481386e+01 1.500150e+01 1.344687e+01 8.580375e+00
-8.000000e+00 1.504356e+01 1.517624e+01 1.391372e+01 9.516226e+00
-6.000000e+00 1.521073e+01 1.530472e+01 1.428784e+01 1.047777e+01
-4.000000e+00 1.533264e+01 1.540101e+01 1.460367e+01 1.142136e+01
-2.000000e+00 1.542521e+01 1.547551e+01 1.486229e+01 1.230189e+01
0.000000e+00 1.549700e+01 1.552943e+01 1.507547e+01 1.308287e+01
2.000000e+00 1.554841e+01 1.556991e+01 1.523225e+01 1.374504e+01
4.000000e+00 1.558835e+01 1.559699e+01 1.536000e+01 1.428827e+01
6.000000e+00 1.561345e+01 1.561447e+01 1.545470e+01 1.471180e+01
8.000000e+00 1.562558e+01 1.562452e+01 1.552324e+01 1.502708e+01


==> rank_avg.dat <==
x y1 y2 y3 y4
-2.800000e+01 9.479455e-01 2.701217e+00 0.000000e+00 0.000000e+00
-2.600000e+01 8.389246e-01 2.184120e+00 0.000000e+00 0.000000e+00
-2.400000e+01 7.390546e-01 1.773034e+00 0.000000e+00 0.000000e+00
-2.200000e+01 6.505660e-01 1.430080e+00 1.000000e+00 0.000000e+00
-2.000000e+01 5.854630e-01 1.137624e+00 1.000000e+00 0.000000e+00
-1.800000e+01 5.181430e-01 9.136430e-01 2.000000e+00 0.000000e+00
-1.600000e+01 4.579990e-01 7.601990e-01 3.000000e+00 0.000000e+00
-1.400000e+01 4.058110e-01 6.598170e-01 4.000000e+00 1.000000e+00
-1.200000e+01 3.567060e-01 5.916500e-01 6.000000e+00 1.000000e+00
-1.000000e+01 3.112000e-01 5.362180e-01 8.000000e+00 2.000000e+00
-8.000000e+00 2.716400e-01 4.703600e-01 1.000000e+01 2.000000e+00
-6.000000e+00 2.366720e-01 4.136040e-01 1.300000e+01 3.000000e+00
-4.000000e+00 2.060720e-01 3.611700e-01 1.700000e+01 4.000000e+00
-2.000000e+00 1.790790e-01 3.124110e-01 2.100000e+01 4.000000e+00
0.000000e+00 1.551570e-01 2.682770e-01 2.600000e+01 5.000000e+00
2.000000e+00 1.344400e-01 2.300210e-01 3.300000e+01 7.000000e+00
4.000000e+00 1.165260e-01 1.958680e-01 4.000000e+01 8.000000e+00

